The cycle double cover conjecture from the perspective of percolation theory on iterated line graphs

The cycle double cover conjecture is a long standing problem in graph theory, which links local properties, the valency of a vertex and no bridges, and a global property of the graph, being covered by a particular set of cycles. We prove the conjecture using a lift of walks and cycles in $G$ to sets of open and closed edges on $\mathcal{L}(\mathcal{L}(G))$, the line graph of the line graph of $G$. We exploit that triangles are preserved by the line graph operator to obtain a one-to-one mapping from walks in the underlying graph $G$ to walks on $\mathcal{L}(\mathcal{L}(G))$. We prove that each set of "double walk covers" in $G$ induces a certain set of $\lbrace 0,1\rbrace$ labels on a subgraph covering of $\mathcal{L}(\mathcal{L}(G))$, minus a set of triangles, and conversely, that there is such a set of labels such that its projection back to $G$ implies a double cycle cover, if $G$ is an simple bridgeless triangle-free cubic graph. The techniques applied are inspired by percolation theory, flipping the $\lbrace 0,1\rbrace$ labels to obtain the desired structure.

==> writeups_remainders.txt <==
The proof works inductively over the size of $\mathbb{V}_v$. We make one last observation before moving on to the base case. 
			\begin{observation}\label{obs:path_fully_inside_cut_flip}
				Consider any Type A self-intersection $\mathbb{X}_v$ and an associated $\mathcal{V}_{\mathbb{X}}$ with lifted connected components $\mathcal{C}_1,\mathcal{C}_2$. If $\gamma\in\Gamma_{\mathcal{O}}$ with $\mathbb{X}_v\in\gamma$ satisfies $\gamma\subset \mathcal{V}_{\mathbb{X}}$, then we find another $\tilde{\mathcal{V}}_{\mathbb{X}}$ with lifted connected components $\tilde{\mathcal{C}}_1,\tilde{\mathcal{C}}_2$ such that $\gamma\cap\tilde{\mathcal{C}}_i\neq \emptyset$ for $i\in\{1,2\}$.
			\end{observation}
			Observation \ref{obs:path_fully_inside_cut_flip} simply expresses, that we always construct a cut such that a cycle $\gamma$ goes back and forth through $\mathcal{C}_1,\mathcal{C}_2$. We use this observation in what follows without making reference to it at every instant.\par
			\textit{Base case $|\mathbb{V}_v|=2$ and $|\mathbb{V}_v|=3$:} One of the cases depicted in Figure \ref{fig:balanced_cases_and_resolution} applies and the Type A self-intersection can be reduced via the shown label transformations. Note that the case of a cycle joining itself in $C_1$ and $C_2$ is covered by Figures \ref{fig:simple_micro_type_a_with_intermediate} and \ref{fig:simple_micro_type_a_with_intermediate_recolor}.
			\begin{figure}[h]
			     \centering
	     		 \hspace*{35pt}
			     \begin{subfigure}[h]{0.36\textwidth}
			         \centering
			         \includegraphics[width=\textwidth]{images/simple_micro_type_a_with_intermediate}
			         \caption{Intersection $\mathbb{X}_1,\mathbb{X}_2$ of Type A with adjacent cycles and joining cycle.}
			         \label{fig:simple_micro_type_a_with_intermediate}
			     \end{subfigure}
			     \hfill
			     \begin{subfigure}[h]{0.36\textwidth}
			         \centering
			         \includegraphics[width=\textwidth]{images/simple_micro_type_a_with_intermediate_recolor}
			         \caption{Decomposed cycles without any intersections remaining.}
			         \label{fig:simple_micro_type_a_with_intermediate_recolor}
			     \end{subfigure}
	    		 \hspace*{35pt}
			     \caption{First case separating Type A self-intersection into two independent cycles when only one Type A self-intersection is present and the cycle goes back and forth twice between the two connected components.}
			\end{figure}
			Firstly, Figures \ref{fig:simple_micro_type_a_with_intermediate} and \ref{fig:simple_micro_type_a_with_intermediate_recolor} cover the case when there are at least three elements in $\mathbb{V}_v$ and the cycle going through $\mathbb{X}_v$ goes back and forth between $C_1$ and $C_2$ without a second self-intersection in $\mathcal{V}_{\mathbb{X}}$. This is not possible if there are only two elements $v,w\in\mathbb{V}_v$. 
			
			Then, they are either balanced in the sense of Definition \ref{def:cut_vertex_semi_un_balanced} and there are two Type A self-intersections such that the fact that $\mathbb{X}_v$ is Type A implies also that $\mathbb{X}_w$ is Type A, or there is only one  Consequently, one of the two following cases applies. Note that the case in Figure \ref{fig:double_type_A_selfintersection_adjacent_cycles} can be directly extended to one cycle going back and forth with two Type A self-intersections.  \textcolor{red}{LOOK INTO THIS WITH BALANCED AND SEMI/UNBALANCED}
			\begin{figure}[h]
			     \centering
	    		 \hspace*{35pt}
			     \begin{subfigure}[h]{0.36\textwidth}
			         \centering
			         \includegraphics[width=\textwidth]{images/double_intersection_cycle_micro_type_a_with_intermediate}
			         \caption{Intersection $\mathbb{X}_1,\mathbb{X}_2$ of Type A with adjacent cycles and joining cycle.}
			         \label{fig:double_intersection_cycle_micro_type_a_with_intermediate}
			     \end{subfigure}
			     \hfill
			     \begin{subfigure}[h]{0.36\textwidth}
			         \centering
			         \includegraphics[width=\textwidth]{images/one_double_cycle_micro_type_a_with_merged_intermediate_recolor}
			         \caption{Decomposed cycles without any intersections remaining.}
			         \label{fig:one_double_cycle_micro_type_a_with_merged_intermediate_recolor}
			     \end{subfigure}
	    		 \hspace*{35pt}
			     \caption{Second case separating two Type A self-intersections in the lifted vertex-cut into two independent cycles when the cycles intersect in one connected component and are joined by another cycle in the second connected component.}
			     \label{fig:double_type_A_selfintersection_adjacent_cycles}
			\end{figure}
			\begin{figure}[h]
			     \centering
	    		 \hspace*{35pt}
			     \begin{subfigure}[h]{0.36\textwidth}
			         \centering
			         \includegraphics[width=\textwidth]{images/two_double_cycle_micro_type_a_with_merged_intermediate}
			         \caption{Intersection $\mathbb{X}_1,\mathbb{X}_2$ of Type A with adjacent cycles and joining cycle.}
			         \label{fig:two_double_cycle_micro_type_a_with_merged_intermediate}
			     \end{subfigure}
			     \hfill
			     \begin{subfigure}[h]{0.36\textwidth}
			         \centering
			         \includegraphics[width=\textwidth]{images/two_double_cycle_micro_type_a_with_merged_intermediate_recolor}
			         \caption{Decomposed cycles without any intersections remaining.}
			         \label{fig:two_double_cycle_micro_type_a_with_merged_intermediate_recolor}
			     \end{subfigure}
	    		 \hspace*{35pt}
			     \caption{Third case separating two Type A self-intersections in the lifted vertex-cut into two independent cycles when the cycles are joined by two other cycles one in each connected component.}
			     \label{fig:balanced_cases_and_resolution}
			\end{figure}
